Autoencoders Learn Generative Linear Models

We provide a series of results for unsupervised learning with autoencoders. Specifically, we study shallow two-layer autoencoder architectures with shared weights. We focus on three generative models for data that are common in statistical machine learning: (i) the mixture-of-gaussians model, (ii) the sparse coding model, and (iii) the sparsity model with non-negative coefficients. For each of these models, we prove that under suitable choices of hyperparameters, architectures, and initialization, autoencoders learned by gradient descent can successfully recover the parameters of the corresponding model. To our knowledge, this is the first result that rigorously studies the dynamics of gradient descent for weight-sharing autoencoders. Our analysis can be viewed as theoretical evidence that shallow autoencoder modules indeed can be used as feature learning mechanisms for a variety of data models, and may shed insight on how to train larger stacked architectures with autoencoders as basic building blocks.

==> results/grad_norm.txt <==
1	0.252765	0.252826	0.252930
2	0.157899	0.157820	0.157606
3	0.080384	0.080391	0.080390
4	0.040147	0.040327	0.040427
5	0.024176	0.022492	0.023834
6	0.021901	0.016901	0.020633
7	0.057156	0.036871	0.053604
8	0.062287	0.041340	0.059934
9	0.077153	0.047892	0.090213
10	0.080185	0.059552	0.090251
11	0.080556	0.061448	0.070430
12	0.083114	0.060686	0.076314
13	0.077658	0.061375	0.086570
14	0.080174	0.061812	0.087641
15	0.078878	0.061622	0.075135
16	0.081545	0.061358	0.079338
17	0.079268	0.061468	0.083979
18	0.081760	0.061450	0.085852
19	0.079062	0.061473	0.077132
20	0.081625	0.061365	0.080833
21	0.079587	0.061445	0.082544
22	0.081993	0.061398	0.084827
23	0.079151	0.061498	0.078257
24	0.081619	0.061456	0.081664
25	0.079477	0.061618	0.081693
26	0.081879	0.061592	0.084198
27	0.079120	0.061799	0.078935
28	0.081605	0.061745	0.082173
29	0.079422	0.061942	0.081170
30	0.081839	0.061824	0.083813
31	0.079143	0.061847	0.079336
32	0.081623	0.061727	0.082462
33	0.079394	0.061707	0.080831
34	0.081816	0.061593	0.083552
35	0.079159	0.061595	0.079583
36	0.081633	0.061503	0.082649
37	0.079365	0.061557	0.080629
38	0.081789	0.061483	0.083403
39	0.079162	0.061571	0.079731
40	0.081627	0.061502	0.082763
41	0.079326	0.061609	0.080532
42	0.081750	0.061545	0.083330
43	0.079144	0.061631	0.079819
44	0.081600	0.061571	0.082833
45	0.079278	0.061645	0.080466
46	0.081709	0.061593	0.083282
47	0.079127	0.061658	0.079882
48	0.081602	0.061622	0.082881
49	0.079270	0.061710	0.080424


==> results/grad_norm_pcab.5_1.txt <==
1	0.132641	0.132680	0.112836
2	0.133625	0.119641	0.107457
3	0.157603	0.100300	0.114657
4	0.202256	0.114333	0.111968
5	0.247065	0.194734	0.147343
6	0.246503	0.191152	0.171271
7	0.275059	0.195324	0.157520
8	0.228092	0.187282	0.155866
9	0.187058	0.215312	0.171631
10	0.110504	0.183422	0.155727
11	0.101652	0.173800	0.148812
12	0.096505	0.145342	0.107227
13	0.086417	0.140078	0.103555
14	0.083978	0.119839	0.098413
15	0.073729	0.082318	0.087168
16	0.073387	0.084967	0.078014
17	0.083502	0.083092	0.070422
18	0.085480	0.083421	0.077383
19	0.097695	0.080517	0.080918
20	0.087413	0.079143	0.079408
21	0.057902	0.077509	0.077613
22	0.056653	0.078342	0.078481
23	0.062750	0.077414	0.078940
24	0.065111	0.078403	0.078848
25	0.068311	0.077154	0.078149
26	0.079851	0.078257	0.078563
27	0.077341	0.077195	0.078648
28	0.068768	0.078274	0.078807
29	0.070023	0.077228	0.078274
30	0.072032	0.078235	0.078597
31	0.072489	0.077199	0.078568
32	0.071531	0.078208	0.078800
33	0.071724	0.077158	0.078364
34	0.071733	0.078195	0.078651
35	0.072071	0.076978	0.078623
36	0.071530	0.077921	0.078821
37	0.071790	0.076311	0.078483
38	0.071736	0.077252	0.078756
39	0.072054	0.075418	0.078659
40	0.071539	0.076675	0.078829
41	0.071802	0.074909	0.078513
42	0.071732	0.076344	0.078796
43	0.072049	0.074725	0.078621
44	0.071544	0.076202	0.078804
45	0.071806	0.074791	0.078477
46	0.071729	0.076399	0.078763
47	0.072046	0.075139	0.078615
48	0.071544	0.077302	0.078802
49	0.071806	0.075983	0.078489


==> results/grad_norm_pcab.5_4.txt <==
1	0.102535	0.134056	0.128846
2	0.078961	0.138363	0.099489
3	0.068594	0.171137	0.106905
4	0.060725	0.246674	0.124550
5	0.060364	0.202299	0.140239
6	0.056113	0.186281	0.155329
7	0.065063	0.177978	0.158691
8	0.064126	0.166461	0.147827
9	0.085535	0.125458	0.118714
10	0.108226	0.101726	0.138024
11	0.129319	0.090538	0.135119
12	0.150926	0.095784	0.134209
13	0.146446	0.085245	0.102555
14	0.123135	0.065048	0.121632
15	0.116393	0.066668	0.128841
16	0.088041	0.069597	0.115664
17	0.095386	0.070672	0.076310
18	0.084043	0.066992	0.076430
19	0.101128	0.068755	0.081339
20	0.096378	0.067848	0.081424
21	0.096680	0.069530	0.072091
22	0.088808	0.067511	0.071064
23	0.087661	0.069279	0.073046
24	0.098540	0.067700	0.073132
25	0.117560	0.069478	0.072153
26	0.117770	0.067716	0.072516
27	0.087110	0.069466	0.072558
28	0.070167	0.067717	0.072784
29	0.076477	0.069463	0.072366
30	0.073320	0.067715	0.072846
31	0.059686	0.069453	0.072725
32	0.060154	0.067705	0.073061
33	0.062696	0.069447	0.072707
34	0.062444	0.067709	0.073214
35	0.062444	0.069450	0.073097
36	0.062315	0.067706	0.073483
37	0.062288	0.069462	0.073164
38	0.062294	0.067712	0.073608
39	0.062277	0.069449	0.073390
40	0.062319	0.067696	0.073725
41	0.062296	0.069451	0.073496
42	0.062343	0.067713	0.073993
43	0.062318	0.069451	0.073790
44	0.062355	0.067700	0.074204
45	0.062317	0.069453	0.074078
46	0.062354	0.067698	0.074443
47	0.062321	0.069446	0.074262
48	0.062360	0.067701	0.074473
49	0.062318	0.069447	0.074208


==> results/grad_norm_randb.5_1.txt <==
1	0.000000	0.016330	0.003416
2	0.009100	0.043288	0.025327
3	0.026646	0.079926	0.055896
4	0.054827	0.103006	0.092776
5	0.095359	0.101875	0.122374
6	0.116486	0.088120	0.109138
7	0.095830	0.096225	0.115656
8	0.086375	0.112127	0.129579
9	0.073273	0.127653	0.174999
10	0.089179	0.136562	0.177424
11	0.133217	0.127032	0.172541
12	0.129046	0.149662	0.173212
13	0.100555	0.151963	0.160718
14	0.099697	0.152734	0.152699
15	0.134559	0.112055	0.137617
16	0.132380	0.135461	0.225680
17	0.121555	0.186275	0.241196
18	0.116532	0.166620	0.204866
19	0.103243	0.208220	0.222586
20	0.112592	0.166472	0.179179
21	0.091951	0.113187	0.110176
22	0.071409	0.114092	0.173722
23	0.069143	0.148583	0.231107
24	0.065806	0.118575	0.137836
25	0.058439	0.090488	0.191930
26	0.058728	0.098164	0.145740
27	0.058813	0.108093	0.119951
28	0.059808	0.095242	0.105798
29	0.058035	0.096268	0.084092
30	0.057208	0.091462	0.073964
31	0.056594	0.100581	0.077931
32	0.056706	0.097547	0.079240
33	0.056179	0.101802	0.079135
34	0.056220	0.090958	0.078252
35	0.056009	0.101662	0.078304
36	0.055926	0.097824	0.078266
37	0.055837	0.095822	0.079202
38	0.055651	0.093602	0.078555
39	0.055948	0.103998	0.078942
40	0.055682	0.098648	0.078553
41	0.056239	0.099628	0.079330
42	0.055964	0.090507	0.078907
43	0.056547	0.096978	0.079342
44	0.056247	0.098212	0.078790
45	0.056972	0.099240	0.079488
46	0.056613	0.092750	0.078961
47	0.057475	0.101529	0.079442
48	0.057037	0.098076	0.078858
49	0.057959	0.094075	0.079537


==> results/matching_error.txt <==
0	2.532986	26.571718	21.041916
1	0.627364	19.364206	20.865022
2	0.260032	13.317411	20.865022
3	0.230309	9.299618	20.431652
4	0.232610	8.614808	19.151423
5	0.273445	8.943856	17.016799
6	0.272811	5.655786	14.436183
7	0.664292	5.634699	12.026239
8	0.371049	9.868101	9.462881
9	0.735272	4.807180	8.100851
10	0.373940	5.031893	6.627186
11	0.771990	4.707605	9.386587
12	0.382441	4.900342	5.169940
13	0.782205	4.578304	7.280933
14	0.386466	4.848746	4.322974
15	0.781903	4.546184	4.684435
16	0.389852	4.734018	4.114869
17	0.779460	4.581028	5.508202
18	0.392213	4.915536	4.093992
19	0.777258	4.674935	3.729193
20	0.393029	5.155979	4.359368
21	0.779115	4.973046	3.816286
22	0.393612	5.751202	3.152903
23	0.775451	3.863665	2.754036
24	0.394046	4.181547	2.551424
25	0.781503	3.333806	2.610059
26	0.394700	3.923739	2.292598
27	0.774126	3.037057	2.609842
28	0.395178	3.663599	2.344866
29	0.782995	2.767969	2.546479
30	0.396118	3.439819	2.338853
31	0.770823	2.516993	2.528864
32	0.397166	3.278005	2.330859
33	0.783630	2.181933	2.531593
34	0.399097	2.213965	2.339516
35	0.768908	2.367823	2.513375
36	0.401095	2.402545	2.347134
37	0.784384	2.377535	2.506388
38	0.404414	2.326693	2.353202
39	0.766689	2.396369	2.490707
40	0.408061	2.313556	2.361287
41	0.783593	2.401298	2.482694
42	0.413283	2.301100	2.370291
43	0.768742	2.391268	2.466189
44	0.417508	2.312575	2.380450
45	0.791512	2.404970	2.455130
46	0.416768	2.303058	2.389398
47	0.786607	2.389594	2.440870
48	0.408989	2.309926	2.399566
49	0.811139	2.404684	2.433371
50	0.404687	2.302920	2.408460


==> results/reconstruction_loss.txt <==
1	0.532008	0.765229	1.153110
2	0.185395	0.419601	0.809696
3	0.097280	0.331841	0.722711
4	0.082122	0.316518	0.706375
5	0.079508	0.313495	0.702370
6	0.080106	0.312754	0.700980
7	0.084552	0.314779	0.705416
8	0.110493	0.324506	0.729914
9	0.092358	0.320183	0.715125
10	0.134715	0.331735	0.778693
11	0.096256	0.332689	0.710132
12	0.137864	0.334047	0.751801
13	0.097045	0.331940	0.715787
14	0.132813	0.334832	0.772825
15	0.097429	0.332549	0.712151
16	0.134621	0.334476	0.757242
17	0.097765	0.332320	0.714744
18	0.134918	0.334472	0.769359
19	0.097810	0.332381	0.712676
20	0.134518	0.334352	0.759925
21	0.098018	0.332349	0.714255
22	0.135165	0.334312	0.767368
23	0.097913	0.332405	0.712999
24	0.134532	0.334303	0.761429
25	0.097971	0.332474	0.713996
26	0.135025	0.334385	0.766169
27	0.097866	0.332559	0.713186
28	0.134532	0.334544	0.762352
29	0.097942	0.332584	0.713840
30	0.134960	0.334699	0.765432
31	0.097864	0.332498	0.713307
32	0.134568	0.334647	0.762889
33	0.097927	0.332427	0.713738
34	0.134923	0.334546	0.764955
35	0.097860	0.332373	0.713365
36	0.134595	0.334462	0.763235
37	0.097907	0.332348	0.713673
38	0.134889	0.334438	0.764673
39	0.097841	0.332346	0.713406
40	0.134607	0.334459	0.763432
41	0.097866	0.332345	0.713644
42	0.134846	0.334511	0.764532
43	0.097797	0.332341	0.713423
44	0.134601	0.334545	0.763554
45	0.097803	0.332335	0.713622
46	0.134816	0.334570	0.764434
47	0.097745	0.332334	0.713439
48	0.134619	0.334592	0.763637
49	0.097781	0.332347	0.713605


==> results/reconstruction_loss_pcab.5_1.txt <==
1	0.522092	0.843990	1.022342
2	0.371473	0.636467	0.878505
3	0.331429	0.531897	0.812527
4	0.327353	0.515009	0.793539
5	0.435154	0.514512	0.814749
6	0.494185	0.723040	0.870217
7	0.487854	0.513402	0.895571
8	0.404287	0.632482	0.872924
9	0.434980	0.479562	0.833836
10	0.285993	0.679623	0.908284
11	0.236047	0.437390	0.796155
12	0.249846	0.520346	0.818602
13	0.214555	0.400161	0.740160
14	0.217610	0.453519	0.770985
15	0.201513	0.344079	0.737298
16	0.171116	0.361186	0.746097
17	0.143273	0.342130	0.722629
18	0.130811	0.359219	0.736260
19	0.116163	0.339892	0.732677
20	0.145543	0.356712	0.741944
21	0.099589	0.336061	0.729874
22	0.095117	0.355936	0.739583
23	0.099210	0.335597	0.730877
24	0.102999	0.356240	0.740645
25	0.102620	0.335331	0.730327
26	0.109179	0.356057	0.739975
27	0.119126	0.335243	0.730606
28	0.104483	0.356169	0.740491
29	0.106784	0.335076	0.730454
30	0.106184	0.356345	0.740037
31	0.109995	0.334734	0.730600
32	0.106390	0.356621	0.740354
33	0.109032	0.334326	0.730594
34	0.106274	0.356973	0.740026
35	0.109460	0.333863	0.730701
36	0.106333	0.357121	0.740336
37	0.109097	0.333114	0.730644
38	0.106303	0.356739	0.740169
39	0.109434	0.332266	0.730716
40	0.106335	0.356177	0.740382
41	0.109109	0.331804	0.730606
42	0.106307	0.355815	0.740259
43	0.109425	0.331488	0.730683
44	0.106337	0.355759	0.740351
45	0.109114	0.331119	0.730599
46	0.106307	0.356170	0.740202
47	0.109420	0.330788	0.730692
48	0.106337	0.357011	0.740328
49	0.109114	0.331051	0.730622


==> results/reconstruction_loss_pcab.5_4.txt <==
1	0.341819	0.693320	1.044226
2	0.245541	0.556607	0.899463
3	0.225754	0.576690	0.845623
4	0.218766	0.611284	0.842112
5	0.209501	0.815336	0.811161
6	0.209311	0.579993	0.844061
7	0.205395	0.613508	0.835326
8	0.208934	0.478339	0.873786
9	0.207653	0.480525	0.773283
10	0.222874	0.363440	0.819091
11	0.253109	0.377526	0.791730
12	0.240872	0.349870	0.847455
13	0.262531	0.374264	0.760555
14	0.176816	0.325914	0.793470
15	0.170023	0.348085	0.776873
16	0.132195	0.326340	0.827175
17	0.135913	0.354275	0.730345
18	0.119655	0.325283	0.733792
19	0.141023	0.351663	0.730854
20	0.130251	0.325379	0.741977
21	0.149775	0.352773	0.729901
22	0.121919	0.325270	0.728390
23	0.122966	0.352410	0.728357
24	0.123698	0.325316	0.731555
25	0.141654	0.352636	0.727958
26	0.165764	0.325357	0.730625
27	0.145426	0.352614	0.728020
28	0.106449	0.325364	0.731150
29	0.104980	0.352609	0.727845
30	0.115649	0.325364	0.731034
31	0.100043	0.352605	0.728059
32	0.097435	0.325352	0.731336
33	0.100824	0.352604	0.728067
34	0.100502	0.325343	0.731294
35	0.100489	0.352617	0.728345
36	0.100529	0.325333	0.731567
37	0.100291	0.352624	0.728466
38	0.100537	0.325339	0.731523
39	0.100254	0.352624	0.728729
40	0.100562	0.325321	0.731567
41	0.100259	0.352621	0.728903
42	0.100580	0.325323	0.731524
43	0.100270	0.352641	0.729416
44	0.100595	0.325302	0.731413
45	0.100269	0.352645	0.729921
46	0.100594	0.325299	0.731307
47	0.100267	0.352646	0.730455
48	0.100601	0.325287	0.731013
49	0.100267	0.352663	0.730823


==> results/reconstruction_loss_randb.5_1.txt <==
1	1.078347	1.312624	1.705962
2	1.078023	1.298194	1.700192
3	1.072736	1.241800	1.673042
4	1.049169	1.102422	1.589775
5	0.967512	0.917599	1.401833
6	0.771665	0.754868	1.163449
7	0.550977	0.656710	0.998306
8	0.403885	0.596403	0.916077
9	0.309760	0.504123	0.834436
10	0.257541	0.553788	1.021969
11	0.227997	0.434348	0.798651
12	0.268565	0.523468	0.983264
13	0.151112	0.407267	0.769068
14	0.149005	0.545906	0.947168
15	0.143353	0.351468	0.751972
16	0.206683	0.437379	0.941493
17	0.168807	0.406084	0.974251
18	0.154629	0.591435	1.100957
19	0.149414	0.521006	0.997224
20	0.122946	0.586200	1.104877
21	0.162272	0.396956	0.882786
22	0.105824	0.359379	0.919499
23	0.102470	0.424197	0.999089
24	0.105535	0.422498	1.000112
25	0.097276	0.358767	0.856313
26	0.097743	0.344849	0.940623
27	0.097193	0.388063	0.776872
28	0.098866	0.353845	0.776669
29	0.097671	0.368244	0.751609
30	0.097323	0.344918	0.728460
31	0.096363	0.372036	0.739449
32	0.096976	0.350111	0.733346
33	0.096207	0.380323	0.742143
34	0.096496	0.348721	0.732426
35	0.096132	0.368589	0.741562
36	0.096159	0.362531	0.731746
37	0.096057	0.367499	0.742333
38	0.095774	0.348898	0.732346
39	0.096099	0.374842	0.742183
40	0.095719	0.359634	0.732101
41	0.096181	0.372236	0.742457
42	0.095849	0.353332	0.732420
43	0.096337	0.361755	0.742698
44	0.095906	0.359764	0.732199
45	0.096563	0.371397	0.742745
46	0.096020	0.353775	0.732373
47	0.096827	0.366511	0.742839
48	0.096198	0.366694	0.732212
49	0.097094	0.363557	0.742842

